Optimizing gas networks using adjoint gradients

An increasing amount of gas-fired power plants are currently being installed in modern power grids worldwide. This is due to their low cost and the inherent flexibility offered to the electrical network, particularly in the face of increasing renewable generation. However, the integration and operation of gas generators poses additional challenges to gas network operators, mainly because they can induce rapid changes in the demand. This paper presents an efficient minimization scheme of gas compression costs under dynamic conditions where deliveries to customers are described by time-dependent mass flows. The optimization scheme is comprised of a set of transient nonlinear partial differential equations that model the isothermal gas flow in pipes, an adjoint problem for efficient calculation of the objective gradients and constraint Jacobians, and state-of-the-art optimal control methods for solving nonlinear programs. As the evaluation of constraint Jacobians can become computationally costly as the number of constraints increases, efficient constraint lumping schemes are proposed and investigated with respect to accuracy and performance. The resulting optimal control problems are solved using both interior-point and sequential quadratic programming methods. The proposed optimization framework is validated through several benchmark cases of increasing complexity.

==> Convergence.dat <==
No_Sections Obj_24_norm Obj_40_norm Obj_135_norm Obj_134_norm P_24 P_40 P_135 P_134 Pe_24 Pe_40 Pe_135 Pe_134 Obje_24 Obje_40 Obje_135 Obje_134 Pe_24_Rel Pe_40_Rel Pe_135_Rel Pe_134_Rel Obje_24_Rel Obje_40_Rel Obje_135_Rel Obje_134_Rel
2 0.999969053627815 0.999902208481776 1.00000527581507 0.999998424486997 0.700616250302013 0.695759449997359 0.699682582698206 0.700025032783058 3.59868567686439e-05 0.000114717166956768 3.20607233383896e-06 3.94161263184145e-07 0.0544670619631233 0.0327962535872075 0.00474753671960571 0.00039138725179555 0.00513672146452874 0.0164853320283809 0.000458216014287291 5.63067699960059e-05 0.0030946372184854 0.00977915182235349 0.000527581507343079 0.000157551300289078
3 0.999986414287959 0.999956984134706 1.00000230994934 0.999999308673897 0.700596058985367 0.695823612528108 0.699684387251789 0.70002481163272 1.57955401220988e-05 5.05546362079556e-05 1.40151875061001e-06 1.73010925252903e-07 0.0239114884004721 0.0144261920879671 0.00207864929939205 0.00017173848954144 0.00225463675559758 0.00726491061077401 0.000200306876758595 2.47149765461865e-05 0.0013585712040716 0.00430158652943498 0.000230994933874251 6.91326102544348e-05
4 0.999992493834125 0.999976217373574 1.00000127505875 0.999999618102698 0.700588989935081 0.695846198911136 0.699685015570773 0.700024734205892 8.72648983651914e-06 2.79682531804104e-05 7.73199766546107e-07 9.55840976368805e-08 0.0132112028948086 0.00797595805261153 0.00114738446018237 9.4870518580592e-05 0.00124560886051869 0.0040191538212118 0.000110506713006812 1.36543904833216e-05 0.000750616587450908 0.00237826264264632 0.000127505874889855 3.81897302298423e-05
5 0.999995308356336 0.999985130281508 1.00000079661383 0.999999761317587 0.700585717656083 0.695856675409877 0.699685305821174 0.700024698364123 5.45421083819608e-06 1.74917544391029e-05 4.82949365943064e-07 5.97423290837895e-08 0.00825751221009341 0.00498684412821149 0.000716847227408834 5.92932293272952e-05 0.000778527618145265 0.00251363756042011 6.90237494735577e-05 8.53431804934894e-06 0.000469164366434047 0.00148697184922409 7.9661382967138e-05 2.38682413287537e-05
6 0.999996837379132 0.99998997467175 1.00000053686743 0.999999839111619 0.700583940042442 0.695862372194394 0.699685463336805 0.700024678893362 3.67659719735514e-06 1.17949699220965e-05 3.25433734627012e-07 4.02715673031295e-08 0.00556636059741322 0.00336218532595467 0.00048310977933852 3.99677191182946e-05 0.000524793144938844 0.001694986030328 4.65114112434456e-05 5.75287855330578e-06 0.00031626208676224 0.00100253282497561 5.36867433890574e-05 1.60888380696807e-05
7 0.999997759381125 0.999992896639362 1.00000038029962 0.999999886018382 0.700582868171365 0.695865809156837 0.699685558262409 0.70002466715273 2.60472612023666e-06 8.35800747855941e-06 2.30508130583118e-07 2.85309358361019e-08 0.00394359398228517 0.00238224767394968 0.000342219429739998 2.83151913151869e-05 0.000371795532381599 0.00120108029194678 3.29445208524469e-05 4.0757045198114e-06 0.000224061887539251 0.000710336063845089 3.8029962325244e-05 1.13981617673436e-05
8 0.999998357815707 0.999994793491701 1.00000027870161 0.999999916462444 0.700582172475502 0.695868040673347 0.699685619852058 0.700024659532455 1.90903025765188e-06 6.12649096853879e-06 1.68918482201796e-07 2.09106606474663e-08 0.00289032113778376 0.00174610200934922 0.000250794634894191 2.07523100641538e-05 0.000272492725995996 0.000880402126939733 2.41420484612976e-05 2.98713209418387e-06 0.000164218429340223 0.000520650829868046 2.78701607434905e-05 8.35375556973296e-06
9 0.999998768109478 0.999996094141401 1.00000020905572 0.999999937334687 0.700581695504081 0.695869570955102 0.699685662068325 0.70002465430794 1.43205883607056e-06 4.59620921344772e-06 1.26702215053065e-07 1.56861454936319e-08 0.00216818491662707 0.00130990428851874 0.000188122536542323 1.55672498465265e-05 0.00020441038818709 0.000660494300597083 1.8108444831458e-05 2.24079905594676e-06 0.000123189052203616 0.000390585859940211 2.09055721431988e-05 6.26653127814799e-06
10 0.999999061594679 0.999997024575232 1.0000001592431 0.999999952264426 0.700581354326938 0.695870665736807 0.699685692260681 0.700024650570855 1.09088169375493e-06 3.50142750860094e-06 9.65098587712987e-08 1.1949060407801e-08 0.00165163724068407 0.000997865530450781 0.000143297759564121 1.18584202368766e-05 0.000155711165540162 0.000503169635232939 1.37933141304588e-05 1.7069485484577e-06 9.38405320984263e-05 0.000297542476753436 1.59243103223441e-05 4.77355743990909e-06
11 0.999999278742939 0.999997713037587 1.00000012238991 0.999999963310712 0.700581101893216 0.695871475848108 0.699685714597096 0.700024647805809 8.38447971274192e-07 2.69131620778129e-06 7.41734437204045e-08 9.18401488192444e-09 0.00126944614999047 0.000766976529234853 0.000110134751253099 9.11431365580029e-06 0.000119679073908099 0.000386753285978181 1.06009647345759e-05 1.31195594772291e-06 7.21257060878972e-05 0.000228696241283333 1.22389907669405e-05 3.66892881954149e-06
12 0.999999443903364 0.999998236696164 1.00000009436146 0.999999971712305 0.700580909895976 0.695872092059199 0.699685731584335 0.700024645702755 6.46450731389692e-07 2.07510511718301e-06 5.71862046605531e-08 7.08096070667352e-09 0.00097875607957576 0.000591357622909072 8.49128517756981e-05 7.02719879086544e-06 9.22736144764684e-05 0.000298201200030036 8.17312650597613e-06 1.0115302113672e-06 5.56096635747437e-05 0.00017633038360179 9.43614614872171e-06 2.82876946505409e-06
13 0.999999572437828 0.999998644241504 1.00000007254961 0.999999978250709 0.700580760476563 0.695872571649199 0.699685744803562 0.700024644066079 4.97031318658081e-07 1.59551511669243e-06 4.39669777252405e-08 5.44428435667044e-09 0.000752529413375669 0.000454679508493427 6.52850667393068e-05 5.40293549988746e-06 7.09456638435444e-05 0.000229282130588946 6.28381745504615e-06 7.77727533617834e-07 4.2756217183406e-05 0.000135575849608769 7.2549610359154e-06 2.1749290746699e-06
14 0.999999674426497 0.999998967626115 1.00000005524308 0.999999983438728 0.700580641916577 0.695872952209651 0.69968575529205 0.70002464276742 3.78471332496133e-07 1.21495466509636e-06 3.3478489869232e-08 4.14562562056631e-09 0.000573024587083637 0.000346226301928709 4.97114720019454e-05 4.11413356005141e-06 5.40225513397885e-05 0.000174594017485559 4.78478917344585e-06 5.9221138683464e-07 3.25573502660536e-05 0.000103237388455049 5.52430763151798e-06 1.65612724731165e-06
15 0.99999975670608 0.99999922852267 1.00000004128142 0.999999987624154 0.700580546268266 0.6958732592396 0.699685763753308 0.700024641719727 2.82823021446887e-07 9.07924715964903e-07 2.50172321747399e-08 3.09793279917869e-09 0.000428208674748021 0.000258729658980883 3.71478254237445e-05 3.07439444213742e-06 4.03698243019363e-05 0.000130472542135698 3.57549525461982e-06 4.42546251697353e-07 2.43293920103626e-05 7.7147733029687e-05 4.12814200059613e-06 1.23758461661212e-06

